Extrapolation of Stationary Random Fields

We introduce basic statistical methods for the extrapolation of stationary random fields. For square integrable fields, we set out basics of the kriging extrapolation techniques. For (non--Gaussian) stable fields, which are known to be heavy tailed, we describe further extrapolation methods and discuss their properties. Two of them can be seen as direct generalizations of kriging.

==> Pictures/Description.txt <==
"SimAlphaStableAlphaLessThan1.jpg":

Realization of a 0.5-stable moving average random field with skewness intensity beta = 0.8,

where the kernel function is given by 

f(x) = 0.5(0.04-||x||^2)I(||x||^2 <= 0.04).




"SimAlphaStableAlphaLessThan1LSLPredictor.jpg":

LSL-predictor for the field above using a simulated annealing algorithm.



Remark: The points for the estimation procedure are still the same as already written in 
        the chapter. 




Auf meinem Rechner (d.h. Pentium Dual-Core E5400, 2.70 GHz, 8 GB RAM) hat ein Durchlauf
17 Minuten gedauert.

Insgesamt wurde über 8 Ergebnisse gemittelt.

Der Artikel, auf welchen Alex referenziert ist der Folgende:

@article{Kirkpatrick1983,
AUTHOR={Kirkpatrick, S., Gelatt, C., Vecchi., M.},
TITLE={Optimization by Simulated Annealing},
JOURNAL={Science},
YEAR={1983},
VOLUME={220},
PAGES={671-680}
}


Zum Thema Startwerte:

Der erste Startwert wurde in jedem Optimierungsdurchlauf gleich gewählt.
Danach werden die Startwerte immer an dem jeweils vorherigen Ergebnis orientiert.
Genauer: Am Rand wird immer der letzte Wert gewählt und innerhalb des Bildes werden immer
die Ergebnisse der 3 bereits berechneten Nachbarn
mittels Distanzgewichtung gemittelt (das hat letztlich dazu geführt, dass wir keine
Rillen mehr im Bild haben).

